Where Does Personalization Reside in Photo Editing? Evidence from One Photographer's Lightroom History

Personalized photo-editing systems must infer both a photographer's recurring preferences and the intent of a particular shoot, yet these signals are rarely evaluated separately. We study interpretable Lightroom adjustments in a longitudinal, private dataset of 3,193 edited photographs from 41 catalogs by one professional photographer, with holdouts formed at the batch level. We compare absolute and prior-relative targets, image-conditioned predictors, and estimators that receive a small set of edits from the target batch. Residual prediction improves validation error, but its advantage on held-out batches is small and not significant under a batch-clustered bootstrap (0.592 vs 0.582 EV exposure MAE). In a batch-shared protocol, closed-form shrinkage using 4, 8, or 16 same-batch anchors reaches 0.466, 0.457, or 0.453 EV with the best estimator at each k, compared with 0.586-0.592 EV for the prior-only baseline; the paired reductions are significant under a batch-clustered bootstrap. Learned anchor-conditioned heads do not improve on this closed-form estimator, and a negative-trained prior already yields a low cold-image false-edit rate, leaving little benefit for an additional gate. The recommended estimator is closed-form and auditable, and it requires only a handful of same-batch edits. A render-space check against 383 native Lightroom exports reproduces the ranking: at k=8, online EB lowers Delta E00 against the prior by 0.41 (p=0.042), and the photographer's true parameters lower it by 0.78 (p=0.034). An appendix extends the action space from six to thirteen global controls: a same-batch median look lowers rendered chroma toward the export, while a per-photograph residual head again fails to transfer. The study is limited to one photographer and does not claim that slider accuracy measures aesthetic preference.

==> README.txt <==
arXiv source for "Where Does Personalization Reside in Photo Editing?"
Build: pdflatex main.tex (twice) or tectonic main.tex.
Figure 1 is inline TikZ; figures/ contains Figures 2-4.
No private data.

